Learning from power system data stream: phasor-detective approach

Assuming access to synchronized stream of Phasor Measurement Unit (PMU) data over a significant portion of a power system interconnect, say controlled by an Independent System Operator (ISO), what can you extract about past, current and future state of the system? We have focused on answering this practical questions pragmatically - empowered with nothing but standard tools of data analysis, such as PCA, filtering and cross-correlation analysis. Quite surprisingly we have found that even during the quiet "no significant events" period this standard set of statistical tools allows the "phasor-detective" to extract from the data important hidden anomalies, such as problematic control loops at loads and wind farms, and mildly malfunctioning assets, such as transformers and generators. We also discuss and sketch future challenges a mature phasor-detective can possibly tackle by adding machine learning and physics modeling sophistication to the basic approach.

==> newcoords.csv <==
b,x,y
0,144.09,26.46
1,144.09,26.55
2,144.585,27.63
6,142.785,25.47
8,144.135,26.235
9,144.315,26.37
10,143.82,26.01
11,144.315,25.92
12,144.405,26.055
13,144.585,26.235
14,144.405,26.28
15,144.221,26.094
16,143.685,25.83
17,143.64,25.92
18,143.64,26.055
19,143.55,25.965
20,141.615,28.17
21,141.885,28.26
22,141.885,28.125
23,141.66,28.35
24,141.705,28.035
25,141.615,28.26
26,141.615,27.99
27,141.795,28.08
28,141.765,28.199
29,141.57,28.08
30,143.775,26.73
31,143.64,26.685
32,143.595,26.505
33,143.955,26.19
34,143.775,26.37
35,143.73,26.55
36,143.685,26.415
37,143.685,26.235
38,143.595,26.415
39,143.865,26.28
40,143.865,26.415
41,143.775,26.28
42,144.225,26.325
43,142.515,27.855
44,144.27,25.83
45,144,25.74
46,144.18,26.19
47,144.135,26.1
48,144.585,26.1
49,144.54,26.325
50,144.225,26.235
51,144.54,26.145
52,144.72,26.235
53,144.495,26.28
54,144.315,26.1
55,144.36,26.325
56,146.025,25.47
57,144.045,26.01
58,144.36,27.405
59,144.585,27.09
60,144.54,27.54
61,144.72,27.27
62,144.36,27.225
63,144.675,27.135
64,144.36,27.495
65,144.54,27.225
66,144.45,27.09
67,144.064,26.177
68,144.945,26.505
69,144.81,26.55
70,145.035,26.64
71,144.81,26.73
72,144.81,26.64
73,144.945,26.325
74,144.855,26.46
75,144.945,26.595
76,144.495,25.785
77,144.315,25.695
78,144.405,25.92
79,144.18,25.92
80,144.54,25.875
81,144.495,26.055
82,144.405,25.785
83,144.27,25.74
84,144.405,25.695
85,144.675,25.965
86,144.18,25.695
87,144.54,25.965
88,143.19,26.325
89,143.37,26.415
90,143.235,26.415
91,143.055,26.19
92,143.145,26.46
93,142.965,26.28
95,143.19,26.1
96,142.965,26.37
97,143.235,26.235
98,143.235,26.505
99,143.325,26.145
100,143.325,26.28
101,143.055,26.415
102,143.061,26.282
103,142.92,26.505
104,142.515,27.765
105,142.65,27.855
106,143.01,28.035
107,142.695,27.765
108,142.83,27.81
109,142.83,28.08
110,142.83,27.9
111,142.74,27.945
112,145.8,25.335
114,146.07,25.56
115,145.98,25.38
118,142.605,27.54
119,146.115,25.425
120,146.385,25.522
121,145.035,26.505
122,144.18,26.685
123,143.91,26.775
124,144.045,26.64
125,143.82,26.505
126,144.135,26.82
127,144.405,25.515
128,144.225,25.56
129,144.27,25.425
130,143.685,26.82
131,143.64,26.955
132,144.135,26.01
133,143.865,25.92
134,143.01,26.1
135,143.955,25.875
136,144.045,25.83
137,145.8,25.425
138,146.205,25.38
139,142.875,25.065
140,143.865,25.74
141,142.515,25.83
142,142.56,25.74
143,142.785,25.74
144,142.65,25.695
145,142.74,25.875
146,145.26,25.47
147,145.198,25.63
148,145.125,25.425
149,145.902,25.458
150,145.575,25.425
151,145.406,25.613
152,145.44,25.785
153,145.53,25.56
154,142.695,25.2
155,145.845,25.2
156,144.675,27.405
157,143.01,25.29
158,142.785,25.335
159,143.01,25.425
160,142.785,25.245
161,144,25.65
162,143.91,26.01
163,144,26.1
164,144.09,26.37
165,143.955,26.37
166,144.405,26.415
167,143.82,26.19
168,143.685,25.965
169,143.865,26.1
170,144.765,27.495
171,144.36,25.335
172,144.36,25.2
173,144.18,25.155
174,142.605,25.875
175,142.515,25.65
176,142.695,25.785
177,144.405,26.505
178,144.63,26.37
179,143.01,25.56
180,144.315,26.19
181,143.73,26.1
182,144.405,26.145
183,145.035,26.82
184,144.945,26.73
185,145.125,26.91
186,144.495,25.245
187,144.18,25.335
188,144.851,27.139
189,144.135,25.785
190,142.875,25.515
191,142.875,25.65
192,144.855,27.315
193,145.007,27.215
194,143.595,27.225
195,143.82,27.315
196,143.685,27.135
197,143.775,27.225
198,143.91,27.405
199,142.875,25.425
200,143.37,25.74
201,143.417,25.812
202,143.406,25.891
203,142.065,25.92
204,142.2,25.785
205,141.795,28.395
206,141.705,28.475
207,141.778,28.31
208,144.54,27.405
209,144.45,27.315
210,144.135,25.47
211,143.865,26.595
212,144.315,26.64
213,144.315,26.73
214,144.315,26.55
215,144.045,26.73
216,144.18,26.595
217,143.955,26.505
218,144,26.28
219,142.65,27.27
220,142.74,27.675
221,142.56,27.63
222,142.74,27.585
223,143.01,27.72
224,142.74,27.495
225,142.74,27.405
226,142.875,27.405
227,144.135,26.415
228,144.18,26.505
229,142.605,28.035
230,142.695,28.125
231,145.792,26.333
232,142.56,27.945
233,142.875,25.155
234,146.115,25.29
235,141.21,28.845
236,141.345,28.89
237,142.83,26.415
238,141.615,28.845
239,141.518,28.727
240,144.45,26.595
241,144.54,26.46
242,141.21,28.62
243,141.12,28.71
244,141.202,28.973
245,143.595,26.325
246,145.89,25.56
247,145.8,25.65
248,145.935,25.29
249,143.325,26.64
250,143.19,26.595
251,144.9,27.585
252,143.415,26.325
253,144.045,25.92
254,143.82,25.83
255,143.64,26.145
256,143.186,25.826
257,143.235,25.695
258,144.27,26.01
259,144.675,26.145
260,144.315,26.46
261,143.865,25.65
262,141.435,28.62
263,141.93,28.35
264,141.345,28.53
265,141.21,28.395
266,141.345,28.43
267,142.56,25.515
268,142.38,25.605

